On the source counts of VLBI-detected radio sources and the prospects of all-sky surveys with current and next generation instruments

We present an analysis of the detection fraction and the number counts of radio sources imaged with Very Long Baseline Interferometry (VLBI) at 1.4 GHz as part of the mJIVE-20 survey. From a sample of 24,903 radio sources identified by FIRST, 4,965 are detected on VLBI-scales, giving an overall detection fraction of $19.9\pm2.9~$per cent. However, we find that the detection fraction falls from around 50 per cent at a peak surface brightness of $80~mJy~beam^{-1}$ in FIRST to around 8 per cent at the detection limit, which is likely dominated by the surface brightness sensitivity of the VLBI observations, with some contribution from a change in the radio source population. We also find that compactness at arcsec-scales is the dominant factor in determining whether a radio source is detected with VLBI, and that the median size of the VLBI-detected radio sources is 7.7 mas. After correcting for the survey completeness and effective sky area, we determine the slope of the differential number counts of VLBI-detected radio sources with flux densities $S_{\rm 1.4~GHz} > 1~mJy$ to be $\eta_{\rm VLBI} = -1.74\pm 0.02$, which is shallower than in the cases of the FIRST parent population ($\eta_{\rm FIRST} = -1.77\pm 0.02$) and for compact radio sources selected at higher frequencies ($\eta_{\rm JBF} = -2.06\pm 0.02$). From this, we find that all-sky ($3\pi~sr$) surveys with the EVN and the VLBA have the potential to detect $(7.2\pm0.9)\times10^{5}$ radio sources at mas-resolution, and that the density of compact radio sources is sufficient (5.3~deg$^{-2}$) for in-beam phase referencing with multiple sources (3.9 per primary beam) in the case of a hypothetical SKA-VLBI array.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
